Generalizability in Document Layout Analysis for Scientific Article Figure & Caption Extraction

The lack of generalizability -- in which a model trained on one dataset cannot provide accurate results for a different dataset -- is a known problem in the field of document layout analysis. Thus, when a model is used to locate important page objects in scientific literature such as figures, tables, captions, and math formulas, the model often cannot be applied successfully to new domains. While several solutions have been proposed, including newer and updated deep learning models, larger hand-annotated datasets, and the generation of large synthetic datasets, so far there is no "magic bullet" for translating a model trained on a particular domain or historical time period to a new field. Here we present our ongoing work in translating our document layout analysis model from the historical astrophysical literature to the larger corpus of scientific documents within the HathiTrust U.S. Federal Documents collection. We use this example as an avenue to highlight some of the problems with generalizability in the document layout analysis community and discuss several challenges and possible solutions to address these issues. All code for this work is available on The Reading Time Machine GitHub repository (https://github.com/ReadingTimeMachine/htrc_short_conf).

==> tolatex/binaries_model10_tfrecordz/binaries_model10_tfrecordz_FN_figure_caption_iou0p9.dat <==
4.3

==> tolatex/binaries_model10_tfrecordz/binaries_model10_tfrecordz_FN_figure_iou0p9.dat <==
1.8

==> tolatex/binaries_model10_tfrecordz/binaries_model10_tfrecordz_FP_figure_caption_iou0p9.dat <==
9.6

==> tolatex/binaries_model10_tfrecordz/binaries_model10_tfrecordz_FP_figure_iou0p9.dat <==
11.5

==> tolatex/binaries_model10_tfrecordz/binaries_model10_tfrecordz_TP_figure_caption_iou0p9.dat <==
87.5

==> tolatex/binaries_model10_tfrecordz/binaries_model10_tfrecordz_TP_figure_iou0p9.dat <==
88.7

==> tolatex/binaries_model10_tfrecordz/binaries_model10_tfrecordz_f1_figure_caption_iou0p9.dat <==
92.6

==> tolatex/binaries_model10_tfrecordz/binaries_model10_tfrecordz_f1_figure_iou0p9.dat <==
93.0

==> tolatex/binaries_model10_tfrecordz/binaries_model10_tfrecordz_prec_figure_caption_iou0p9.dat <==
90.1

==> tolatex/binaries_model10_tfrecordz/binaries_model10_tfrecordz_prec_figure_iou0p9.dat <==
88.6

==> tolatex/binaries_model10_tfrecordz/binaries_model10_tfrecordz_rec_figure_caption_iou0p9.dat <==
95.3

==> tolatex/binaries_model10_tfrecordz/binaries_model10_tfrecordz_rec_figure_iou0p9.dat <==
98.0

==> tolatex/binaries_model11_tfrecordz/binaries_model11_tfrecordz_FN_figure_caption_iou0p9.dat <==
1.8

==> tolatex/binaries_model11_tfrecordz/binaries_model11_tfrecordz_FN_figure_iou0p9.dat <==
0.8

==> tolatex/binaries_model11_tfrecordz/binaries_model11_tfrecordz_FP_figure_caption_iou0p9.dat <==
6.8

==> tolatex/binaries_model11_tfrecordz/binaries_model11_tfrecordz_FP_figure_iou0p9.dat <==
10.5

==> tolatex/binaries_model11_tfrecordz/binaries_model11_tfrecordz_TP_figure_caption_iou0p9.dat <==
92.4

==> tolatex/binaries_model11_tfrecordz/binaries_model11_tfrecordz_TP_figure_iou0p9.dat <==
90.5

==> tolatex/binaries_model11_tfrecordz/binaries_model11_tfrecordz_f1_figure_caption_iou0p9.dat <==
95.6

==> tolatex/binaries_model11_tfrecordz/binaries_model11_tfrecordz_f1_figure_iou0p9.dat <==
94.1

==> tolatex/binaries_model11_tfrecordz/binaries_model11_tfrecordz_prec_figure_caption_iou0p9.dat <==
93.2

==> tolatex/binaries_model11_tfrecordz/binaries_model11_tfrecordz_prec_figure_iou0p9.dat <==
89.6

==> tolatex/binaries_model11_tfrecordz/binaries_model11_tfrecordz_rec_figure_caption_iou0p9.dat <==
98.0

==> tolatex/binaries_model11_tfrecordz/binaries_model11_tfrecordz_rec_figure_iou0p9.dat <==
99.1

==> tolatex/binaries_model12_scanbank/binaries_model12_scanbank_FN_figure_caption_iou0p9.dat <==
83.4

==> tolatex/binaries_model12_scanbank/binaries_model12_scanbank_FN_figure_iou0p9.dat <==
32.1

==> tolatex/binaries_model12_scanbank/binaries_model12_scanbank_FP_figure_caption_iou0p9.dat <==
12.4

==> tolatex/binaries_model12_scanbank/binaries_model12_scanbank_FP_figure_iou0p9.dat <==
89.1

==> tolatex/binaries_model12_scanbank/binaries_model12_scanbank_TP_figure_caption_iou0p9.dat <==
9.3

==> tolatex/binaries_model12_scanbank/binaries_model12_scanbank_TP_figure_iou0p9.dat <==
20.8

==> tolatex/binaries_model12_scanbank/binaries_model12_scanbank_f1_figure_caption_iou0p9.dat <==
16.3

==> tolatex/binaries_model12_scanbank/binaries_model12_scanbank_f1_figure_iou0p9.dat <==
25.5

==> tolatex/binaries_model12_scanbank/binaries_model12_scanbank_prec_figure_caption_iou0p9.dat <==
42.9

==> tolatex/binaries_model12_scanbank/binaries_model12_scanbank_prec_figure_iou0p9.dat <==
18.9

==> tolatex/binaries_model12_scanbank/binaries_model12_scanbank_rec_figure_caption_iou0p9.dat <==
10.1

==> tolatex/binaries_model12_scanbank/binaries_model12_scanbank_rec_figure_iou0p9.dat <==
39.3

==> tolatex/binaries_model12_tfrecordz/binaries_model12_tfrecordz_FN_figure_caption_iou0p9.dat <==
4.9

==> tolatex/binaries_model12_tfrecordz/binaries_model12_tfrecordz_FN_figure_iou0p9.dat <==
2.4

==> tolatex/binaries_model12_tfrecordz/binaries_model12_tfrecordz_FP_figure_caption_iou0p9.dat <==
6.6

==> tolatex/binaries_model12_tfrecordz/binaries_model12_tfrecordz_FP_figure_iou0p9.dat <==
6.4

==> tolatex/binaries_model12_tfrecordz/binaries_model12_tfrecordz_TP_figure_caption_iou0p9.dat <==
89.1

==> tolatex/binaries_model12_tfrecordz/binaries_model12_tfrecordz_TP_figure_iou0p9.dat <==
92.2

==> tolatex/binaries_model12_tfrecordz/binaries_model12_tfrecordz_f1_figure_caption_iou0p9.dat <==
94.0

==> tolatex/binaries_model12_tfrecordz/binaries_model12_tfrecordz_f1_figure_iou0p9.dat <==
95.4

==> tolatex/binaries_model12_tfrecordz/binaries_model12_tfrecordz_prec_figure_caption_iou0p9.dat <==
93.1

==> tolatex/binaries_model12_tfrecordz/binaries_model12_tfrecordz_prec_figure_iou0p9.dat <==
93.5

==> tolatex/binaries_model12_tfrecordz/binaries_model12_tfrecordz_rec_figure_caption_iou0p9.dat <==
94.8

==> tolatex/binaries_model12_tfrecordz/binaries_model12_tfrecordz_rec_figure_iou0p9.dat <==
97.4

==> tolatex/binaries_model12_tfrecordz_pmcnoncom/binaries_model12_tfrecordz_pmcnoncom_FN_figure_caption_iou0p9.dat <==
29.4

==> tolatex/binaries_model12_tfrecordz_pmcnoncom/binaries_model12_tfrecordz_pmcnoncom_FN_figure_iou0p9.dat <==
12.1

==> tolatex/binaries_model12_tfrecordz_pmcnoncom/binaries_model12_tfrecordz_pmcnoncom_FP_figure_caption_iou0p9.dat <==
23.4

==> tolatex/binaries_model12_tfrecordz_pmcnoncom/binaries_model12_tfrecordz_pmcnoncom_FP_figure_iou0p9.dat <==
45.4

==> tolatex/binaries_model12_tfrecordz_pmcnoncom/binaries_model12_tfrecordz_pmcnoncom_TP_figure_caption_iou0p9.dat <==
50.2

==> tolatex/binaries_model12_tfrecordz_pmcnoncom/binaries_model12_tfrecordz_pmcnoncom_TP_figure_iou0p9.dat <==
55.1

==> tolatex/binaries_model12_tfrecordz_pmcnoncom/binaries_model12_tfrecordz_pmcnoncom_ap_figure.dat <==
69.1

==> tolatex/binaries_model12_tfrecordz_pmcnoncom/binaries_model12_tfrecordz_pmcnoncom_ap_figure_caption.dat <==
46.5

==> tolatex/binaries_model12_tfrecordz_pmcnoncom/binaries_model12_tfrecordz_pmcnoncom_f1_figure_caption_iou0p9.dat <==
65.6

==> tolatex/binaries_model12_tfrecordz_pmcnoncom/binaries_model12_tfrecordz_pmcnoncom_f1_figure_iou0p9.dat <==
65.7

==> tolatex/binaries_model12_tfrecordz_pmcnoncom/binaries_model12_tfrecordz_pmcnoncom_prec_figure_caption_iou0p9.dat <==
68.2

==> tolatex/binaries_model12_tfrecordz_pmcnoncom/binaries_model12_tfrecordz_pmcnoncom_prec_figure_iou0p9.dat <==
54.8

==> tolatex/binaries_model12_tfrecordz_pmcnoncom/binaries_model12_tfrecordz_pmcnoncom_rec_figure_caption_iou0p9.dat <==
63.1

==> tolatex/binaries_model12_tfrecordz_pmcnoncom/binaries_model12_tfrecordz_pmcnoncom_rec_figure_iou0p9.dat <==
82.0

==> tolatex/binaries_model12_tfrecordz_pmcnoncom/binaries_model12_tfrecordz_pmcnoncom_totTrue_figure.dat <==
207

==> tolatex/binaries_model12_tfrecordz_pmcnoncom/binaries_model12_tfrecordz_pmcnoncom_totTrue_figure_caption.dat <==
201

==> tolatex/binaries_model13_tfrecordz/binaries_model13_tfrecordz_FN_figure_caption_iou0p9.dat <==
4.3

==> tolatex/binaries_model13_tfrecordz/binaries_model13_tfrecordz_FN_figure_iou0p9.dat <==
2.0

==> tolatex/binaries_model13_tfrecordz/binaries_model13_tfrecordz_FP_figure_caption_iou0p9.dat <==
8.4

==> tolatex/binaries_model13_tfrecordz/binaries_model13_tfrecordz_FP_figure_iou0p9.dat <==
7.8

==> tolatex/binaries_model13_tfrecordz/binaries_model13_tfrecordz_TP_figure_caption_iou0p9.dat <==
88.7

==> tolatex/binaries_model13_tfrecordz/binaries_model13_tfrecordz_TP_figure_iou0p9.dat <==
92.8

==> tolatex/binaries_model13_tfrecordz/binaries_model13_tfrecordz_f1_figure_caption_iou0p9.dat <==
93.3

==> tolatex/binaries_model13_tfrecordz/binaries_model13_tfrecordz_f1_figure_iou0p9.dat <==
95.0

==> tolatex/binaries_model13_tfrecordz/binaries_model13_tfrecordz_prec_figure_caption_iou0p9.dat <==
91.4

==> tolatex/binaries_model13_tfrecordz/binaries_model13_tfrecordz_prec_figure_iou0p9.dat <==
92.2

==> tolatex/binaries_model13_tfrecordz/binaries_model13_tfrecordz_rec_figure_caption_iou0p9.dat <==
95.4

==> tolatex/binaries_model13_tfrecordz/binaries_model13_tfrecordz_rec_figure_iou0p9.dat <==
97.9

==> tolatex/binaries_model14_tfrecordz/binaries_model14_tfrecordz_FN_figure_caption_iou0p9.dat <==
6.4

==> tolatex/binaries_model14_tfrecordz/binaries_model14_tfrecordz_FN_figure_iou0p9.dat <==
1.2

==> tolatex/binaries_model14_tfrecordz/binaries_model14_tfrecordz_FP_figure_caption_iou0p9.dat <==
8.4

==> tolatex/binaries_model14_tfrecordz/binaries_model14_tfrecordz_FP_figure_iou0p9.dat <==
15.9

==> tolatex/binaries_model14_tfrecordz/binaries_model14_tfrecordz_TP_figure_caption_iou0p9.dat <==
88.7

==> tolatex/binaries_model14_tfrecordz/binaries_model14_tfrecordz_TP_figure_iou0p9.dat <==
87.3

==> tolatex/binaries_model14_tfrecordz/binaries_model14_tfrecordz_f1_figure_caption_iou0p9.dat <==
92.3

==> tolatex/binaries_model14_tfrecordz/binaries_model14_tfrecordz_f1_figure_iou0p9.dat <==
91.1

==> tolatex/binaries_model14_tfrecordz/binaries_model14_tfrecordz_prec_figure_caption_iou0p9.dat <==
91.4

==> tolatex/binaries_model14_tfrecordz/binaries_model14_tfrecordz_prec_figure_iou0p9.dat <==
84.6

==> tolatex/binaries_model14_tfrecordz/binaries_model14_tfrecordz_rec_figure_caption_iou0p9.dat <==
93.3

==> tolatex/binaries_model14_tfrecordz/binaries_model14_tfrecordz_rec_figure_iou0p9.dat <==
98.6

==> tolatex/binaries_model15_tfrecordz/binaries_model15_tfrecordz_FN_figure_caption_iou0p9.dat <==
5.1

==> tolatex/binaries_model15_tfrecordz/binaries_model15_tfrecordz_FN_figure_iou0p9.dat <==
2.4

==> tolatex/binaries_model15_tfrecordz/binaries_model15_tfrecordz_FP_figure_caption_iou0p9.dat <==
5.9

==> tolatex/binaries_model15_tfrecordz/binaries_model15_tfrecordz_FP_figure_iou0p9.dat <==
8.7

==> tolatex/binaries_model15_tfrecordz/binaries_model15_tfrecordz_TP_figure_caption_iou0p9.dat <==
89.5

==> tolatex/binaries_model15_tfrecordz/binaries_model15_tfrecordz_TP_figure_iou0p9.dat <==
89.9

==> tolatex/binaries_model15_tfrecordz/binaries_model15_tfrecordz_f1_figure_caption_iou0p9.dat <==
94.2

==> tolatex/binaries_model15_tfrecordz/binaries_model15_tfrecordz_f1_figure_iou0p9.dat <==
94.2

==> tolatex/binaries_model15_tfrecordz/binaries_model15_tfrecordz_prec_figure_caption_iou0p9.dat <==
93.8

==> tolatex/binaries_model15_tfrecordz/binaries_model15_tfrecordz_prec_figure_iou0p9.dat <==
91.2

==> tolatex/binaries_model15_tfrecordz/binaries_model15_tfrecordz_rec_figure_caption_iou0p9.dat <==
94.6

==> tolatex/binaries_model15_tfrecordz/binaries_model15_tfrecordz_rec_figure_iou0p9.dat <==
97.4

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_FN_figure_caption_iou0p9.dat <==
4.3

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_FN_figure_iou0p9.dat <==
1.8

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_FP_figure_caption_iou0p9.dat <==
10.0

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_FP_figure_iou0p9.dat <==
11.3

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_TP_figure_caption_iou0p9.dat <==
88.3

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_TP_figure_iou0p9.dat <==
90.3

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_f1_figure_caption_iou0p9.dat <==
92.5

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_f1_figure_iou0p9.dat <==
93.3

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_ncv.dat <==
5

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_prec_figure_caption_iou0p9.dat <==
89.8

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_prec_figure_iou0p9.dat <==
88.9

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_rec_figure_caption_iou0p9.dat <==
95.4

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_rec_figure_iou0p9.dat <==
98.0

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_score.dat <==
0.1

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_totTrue_figure.dat <==
497

==> tolatex/binaries_model1_tfrecordz/binaries_model1_tfrecordz_totTrue_figure_caption.dat <==
488

==> tolatex/binaries_model2_tfrecordz/binaries_model2_tfrecordz_FN_figure_caption_iou0p9.dat <==
6.4

==> tolatex/binaries_model2_tfrecordz/binaries_model2_tfrecordz_FN_figure_iou0p9.dat <==
2.6

==> tolatex/binaries_model2_tfrecordz/binaries_model2_tfrecordz_FP_figure_caption_iou0p9.dat <==
8.6

==> tolatex/binaries_model2_tfrecordz/binaries_model2_tfrecordz_FP_figure_iou0p9.dat <==
10.9

==> tolatex/binaries_model2_tfrecordz/binaries_model2_tfrecordz_TP_figure_caption_iou0p9.dat <==
86.9

==> tolatex/binaries_model2_tfrecordz/binaries_model2_tfrecordz_TP_figure_iou0p9.dat <==
89.5

==> tolatex/binaries_model2_tfrecordz/binaries_model2_tfrecordz_f1_figure_caption_iou0p9.dat <==
92.1

==> tolatex/binaries_model2_tfrecordz/binaries_model2_tfrecordz_f1_figure_iou0p9.dat <==
93.0

==> tolatex/binaries_model2_tfrecordz/binaries_model2_tfrecordz_prec_figure_caption_iou0p9.dat <==
91.0

==> tolatex/binaries_model2_tfrecordz/binaries_model2_tfrecordz_prec_figure_iou0p9.dat <==
89.2

==> tolatex/binaries_model2_tfrecordz/binaries_model2_tfrecordz_rec_figure_caption_iou0p9.dat <==
93.2

==> tolatex/binaries_model2_tfrecordz/binaries_model2_tfrecordz_rec_figure_iou0p9.dat <==
97.2

==> tolatex/binaries_model2_tfrecordz/binaries_model2_tfrecordz_totTrue_figure.dat <==
507

==> tolatex/binaries_model2_tfrecordz/binaries_model2_tfrecordz_totTrue_figure_caption.dat <==
489

==> tolatex/binaries_model3_tfrecordz/binaries_model3_tfrecordz_FN_figure_caption_iou0p9.dat <==
5.1

==> tolatex/binaries_model3_tfrecordz/binaries_model3_tfrecordz_FN_figure_iou0p9.dat <==
1.8

==> tolatex/binaries_model3_tfrecordz/binaries_model3_tfrecordz_FP_figure_caption_iou0p9.dat <==
12.5

==> tolatex/binaries_model3_tfrecordz/binaries_model3_tfrecordz_FP_figure_iou0p9.dat <==
17.9

==> tolatex/binaries_model3_tfrecordz/binaries_model3_tfrecordz_TP_figure_caption_iou0p9.dat <==
86.9

==> tolatex/binaries_model3_tfrecordz/binaries_model3_tfrecordz_TP_figure_iou0p9.dat <==
85.9

==> tolatex/binaries_model3_tfrecordz/binaries_model3_tfrecordz_f1_figure_caption_iou0p9.dat <==
90.8

==> tolatex/binaries_model3_tfrecordz/binaries_model3_tfrecordz_f1_figure_iou0p9.dat <==
89.7

==> tolatex/binaries_model3_tfrecordz/binaries_model3_tfrecordz_prec_figure_caption_iou0p9.dat <==
87.4

==> tolatex/binaries_model3_tfrecordz/binaries_model3_tfrecordz_prec_figure_iou0p9.dat <==
82.8

==> tolatex/binaries_model3_tfrecordz/binaries_model3_tfrecordz_rec_figure_caption_iou0p9.dat <==
94.4

==> tolatex/binaries_model3_tfrecordz/binaries_model3_tfrecordz_rec_figure_iou0p9.dat <==
97.9

==> tolatex/binaries_model3_tfrecordz/binaries_model3_tfrecordz_totTrue_figure.dat <==
507

==> tolatex/binaries_model3_tfrecordz/binaries_model3_tfrecordz_totTrue_figure_caption.dat <==
489

==> tolatex/binaries_model4_tfrecordz/binaries_model4_tfrecordz_FN_figure_caption_iou0p9.dat <==
3.7

==> tolatex/binaries_model4_tfrecordz/binaries_model4_tfrecordz_FN_figure_iou0p9.dat <==
2.0

==> tolatex/binaries_model4_tfrecordz/binaries_model4_tfrecordz_FP_figure_caption_iou0p9.dat <==
8.8

==> tolatex/binaries_model4_tfrecordz/binaries_model4_tfrecordz_FP_figure_iou0p9.dat <==
10.1

==> tolatex/binaries_model4_tfrecordz/binaries_model4_tfrecordz_TP_figure_caption_iou0p9.dat <==
88.7

==> tolatex/binaries_model4_tfrecordz/binaries_model4_tfrecordz_TP_figure_iou0p9.dat <==
90.5

==> tolatex/binaries_model4_tfrecordz/binaries_model4_tfrecordz_f1_figure_caption_iou0p9.dat <==
93.4

==> tolatex/binaries_model4_tfrecordz/binaries_model4_tfrecordz_f1_figure_iou0p9.dat <==
93.7

==> tolatex/binaries_model4_tfrecordz/binaries_model4_tfrecordz_prec_figure_caption_iou0p9.dat <==
91.0

==> tolatex/binaries_model4_tfrecordz/binaries_model4_tfrecordz_prec_figure_iou0p9.dat <==
90.0

==> tolatex/binaries_model4_tfrecordz/binaries_model4_tfrecordz_rec_figure_caption_iou0p9.dat <==
96.0

==> tolatex/binaries_model4_tfrecordz/binaries_model4_tfrecordz_rec_figure_iou0p9.dat <==
97.8

==> tolatex/binaries_model4_tfrecordz/binaries_model4_tfrecordz_totTrue_figure.dat <==
507

==> tolatex/binaries_model4_tfrecordz/binaries_model4_tfrecordz_totTrue_figure_caption.dat <==
489

==> tolatex/binaries_model4_tfrecordz/binaries_model4_totTrue_figure.dat <==
503

==> tolatex/binaries_model4_tfrecordz/binaries_model4_totTrue_figure_caption.dat <==
468

==> tolatex/binaries_model5_tfrecordz/binaries_model5_tfrecordz_FN_figure_caption_iou0p9.dat <==
7.0

==> tolatex/binaries_model5_tfrecordz/binaries_model5_tfrecordz_FN_figure_iou0p9.dat <==
2.2

==> tolatex/binaries_model5_tfrecordz/binaries_model5_tfrecordz_FP_figure_caption_iou0p9.dat <==
7.2

==> tolatex/binaries_model5_tfrecordz/binaries_model5_tfrecordz_FP_figure_iou0p9.dat <==
15.7

==> tolatex/binaries_model5_tfrecordz/binaries_model5_tfrecordz_TP_figure_caption_iou0p9.dat <==
87.3

==> tolatex/binaries_model5_tfrecordz/binaries_model5_tfrecordz_TP_figure_iou0p9.dat <==
84.5

==> tolatex/binaries_model5_tfrecordz/binaries_model5_tfrecordz_f1_figure_caption_iou0p9.dat <==
92.5

==> tolatex/binaries_model5_tfrecordz/binaries_model5_tfrecordz_f1_figure_iou0p9.dat <==
90.4

==> tolatex/binaries_model5_tfrecordz/binaries_model5_tfrecordz_prec_figure_caption_iou0p9.dat <==
92.4

==> tolatex/binaries_model5_tfrecordz/binaries_model5_tfrecordz_prec_figure_iou0p9.dat <==
84.3

==> tolatex/binaries_model5_tfrecordz/binaries_model5_tfrecordz_rec_figure_caption_iou0p9.dat <==
92.6

==> tolatex/binaries_model5_tfrecordz/binaries_model5_tfrecordz_rec_figure_iou0p9.dat <==
97.4

==> tolatex/binaries_model6_tfrecordz/binaries_model6_tfrecordz_FN_figure_caption_iou0p9.dat <==
4.3

==> tolatex/binaries_model6_tfrecordz/binaries_model6_tfrecordz_FN_figure_iou0p9.dat <==
2.0

==> tolatex/binaries_model6_tfrecordz/binaries_model6_tfrecordz_FP_figure_caption_iou0p9.dat <==
9.0

==> tolatex/binaries_model6_tfrecordz/binaries_model6_tfrecordz_FP_figure_iou0p9.dat <==
11.9

==> tolatex/binaries_model6_tfrecordz/binaries_model6_tfrecordz_TP_figure_caption_iou0p9.dat <==
89.1

==> tolatex/binaries_model6_tfrecordz/binaries_model6_tfrecordz_TP_figure_iou0p9.dat <==
89.5

==> tolatex/binaries_model6_tfrecordz/binaries_model6_tfrecordz_f1_figure_caption_iou0p9.dat <==
93.0

==> tolatex/binaries_model6_tfrecordz/binaries_model6_tfrecordz_f1_figure_iou0p9.dat <==
92.8

==> tolatex/binaries_model6_tfrecordz/binaries_model6_tfrecordz_prec_figure_caption_iou0p9.dat <==
90.8

==> tolatex/binaries_model6_tfrecordz/binaries_model6_tfrecordz_prec_figure_iou0p9.dat <==
88.3

==> tolatex/binaries_model6_tfrecordz/binaries_model6_tfrecordz_rec_figure_caption_iou0p9.dat <==
95.4

==> tolatex/binaries_model6_tfrecordz/binaries_model6_tfrecordz_rec_figure_iou0p9.dat <==
97.8

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_FN_figure_caption_iou0p9.dat <==
4.1

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_FN_figure_iou0p9.dat <==
1.4

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_FP_figure_caption_iou0p9.dat <==
9.0

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_FP_figure_iou0p9.dat <==
8.0

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_TP_figure_caption_iou0p9.dat <==
88.1

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_TP_figure_iou0p9.dat <==
92.8

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_f1_figure_caption_iou0p9.dat <==
93.1

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_f1_figure_iou0p9.dat <==
95.1

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_ncv.dat <==
5

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_prec_figure_caption_iou0p9.dat <==
90.7

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_prec_figure_iou0p9.dat <==
92.0

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_rec_figure_caption_iou0p9.dat <==
95.6

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_rec_figure_iou0p9.dat <==
98.5

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_score.dat <==
0.1

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_totTrue_figure.dat <==
507

==> tolatex/binaries_model7_tfrecordz/binaries_model7_tfrecordz_totTrue_figure_caption.dat <==
489

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_FN_figure_caption_iou0p9.dat <==
3.9

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_FN_figure_iou0p9.dat <==
2.0

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_FP_figure_caption_iou0p9.dat <==
7.2

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_FP_figure_iou0p9.dat <==
9.1

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_TP_figure_caption_iou0p9.dat <==
90.0

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_TP_figure_iou0p9.dat <==
90.5

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_f1_figure_caption_iou0p9.dat <==
94.2

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_f1_figure_iou0p9.dat <==
94.2

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_ncv.dat <==
5

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_prec_figure_caption_iou0p9.dat <==
92.6

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_prec_figure_iou0p9.dat <==
90.9

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_rec_figure_caption_iou0p9.dat <==
95.9

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_rec_figure_iou0p9.dat <==
97.8

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_score.dat <==
0.1

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_totTrue_figure.dat <==
507

==> tolatex/binaries_model8_tfrecordz/binaries_model8_tfrecordz_totTrue_figure_caption.dat <==
489

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_FN_figure_caption_iou0p9.dat <==
9.4

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_FN_figure_iou0p9.dat <==
4.0

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_FP_figure_caption_iou0p9.dat <==
7.4

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_FP_figure_iou0p9.dat <==
13.5

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_TP_figure_caption_iou0p9.dat <==
84.2

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_TP_figure_iou0p9.dat <==
84.3

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_f1_figure_caption_iou0p9.dat <==
90.9

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_f1_figure_iou0p9.dat <==
90.6

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_ncv.dat <==
5

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_prec_figure_caption_iou0p9.dat <==
91.9

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_prec_figure_iou0p9.dat <==
86.2

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_rec_figure_caption_iou0p9.dat <==
89.9

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_rec_figure_iou0p9.dat <==
95.4

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_score.dat <==
0.1

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_totTrue_figure.dat <==
507

==> tolatex/binaries_model9_tfrecordz/binaries_model9_tfrecordz_totTrue_figure_caption.dat <==
489

==> tolatex/detectron2_on_publaynet/detectron2_on_publaynet_FN_figure_caption_iou0p9.dat <==
1.5

==> tolatex/detectron2_on_publaynet/detectron2_on_publaynet_FN_figure_iou0p9.dat <==
1.9

==> tolatex/detectron2_on_publaynet/detectron2_on_publaynet_FP_figure_caption_iou0p9.dat <==
56.7

==> tolatex/detectron2_on_publaynet/detectron2_on_publaynet_FP_figure_iou0p9.dat <==
25.6

==> tolatex/detectron2_on_publaynet/detectron2_on_publaynet_TP_figure_caption_iou0p9.dat <==
55.2

==> tolatex/detectron2_on_publaynet/detectron2_on_publaynet_TP_figure_iou0p9.dat <==
83.1

==> tolatex/detectron2_on_publaynet/detectron2_on_publaynet_f1_figure_caption_iou0p9.dat <==
65.5

==> tolatex/detectron2_on_publaynet/detectron2_on_publaynet_f1_figure_iou0p9.dat <==
85.8

==> tolatex/detectron2_on_publaynet/detectron2_on_publaynet_prec_figure_caption_iou0p9.dat <==
49.3

==> tolatex/detectron2_on_publaynet/detectron2_on_publaynet_prec_figure_iou0p9.dat <==
76.4

==> tolatex/detectron2_on_publaynet/detectron2_on_publaynet_rec_figure_caption_iou0p9.dat <==
97.4

==> tolatex/detectron2_on_publaynet/detectron2_on_publaynet_rec_figure_iou0p9.dat <==
97.7

==> tolatex/fbdetect/fbdetect_FN_figure_caption_iou0p6.dat <==
54.0

==> tolatex/fbdetect/fbdetect_FN_figure_caption_iou0p8.dat <==
1.6

==> tolatex/fbdetect/fbdetect_FN_figure_caption_iou0p9.dat <==
1.6

==> tolatex/fbdetect/fbdetect_FN_figure_iou0p6.dat <==
7.7

==> tolatex/fbdetect/fbdetect_FN_figure_iou0p8.dat <==
0.6

==> tolatex/fbdetect/fbdetect_FN_figure_iou0p9.dat <==
0.6

==> tolatex/fbdetect/fbdetect_FP_figure_caption_iou0p6.dat <==
63.0

==> tolatex/fbdetect/fbdetect_FP_figure_caption_iou0p8.dat <==
42.1

==> tolatex/fbdetect/fbdetect_FP_figure_caption_iou0p9.dat <==
68.2

==> tolatex/fbdetect/fbdetect_FP_figure_iou0p6.dat <==
12.8

==> tolatex/fbdetect/fbdetect_FP_figure_iou0p8.dat <==
28.0

==> tolatex/fbdetect/fbdetect_FP_figure_iou0p9.dat <==
41.8

==> tolatex/fbdetect/fbdetect_TP_figure_caption_iou0p6.dat <==
46.0

==> tolatex/fbdetect/fbdetect_TP_figure_caption_iou0p8.dat <==
72.5

==> tolatex/fbdetect/fbdetect_TP_figure_caption_iou0p9.dat <==
46.4

==> tolatex/fbdetect/fbdetect_TP_figure_iou0p6.dat <==
92.3

==> tolatex/fbdetect/fbdetect_TP_figure_iou0p8.dat <==
85.9

==> tolatex/fbdetect/fbdetect_TP_figure_iou0p9.dat <==
72.0

==> tolatex/fbdetect/fbdetect_f1_figure_caption_iou0p6.dat <==
44.1$\pm$3.9

==> tolatex/fbdetect/fbdetect_f1_figure_caption_iou0p8.dat <==
76.8

==> tolatex/fbdetect/fbdetect_f1_figure_caption_iou0p9.dat <==
57.1

==> tolatex/fbdetect/fbdetect_f1_figure_iou0p6.dat <==
90.0$\pm$0.9

==> tolatex/fbdetect/fbdetect_f1_figure_iou0p8.dat <==
85.7

==> tolatex/fbdetect/fbdetect_f1_figure_iou0p9.dat <==
77.2

==> tolatex/fbdetect/fbdetect_prec_figure_caption_iou0p6.dat <==
42.2$\pm$4.0

==> tolatex/fbdetect/fbdetect_prec_figure_caption_iou0p8.dat <==
63.3

==> tolatex/fbdetect/fbdetect_prec_figure_caption_iou0p9.dat <==
40.5

==> tolatex/fbdetect/fbdetect_prec_figure_iou0p6.dat <==
87.8$\pm$1.1

==> tolatex/fbdetect/fbdetect_prec_figure_iou0p8.dat <==
75.4

==> tolatex/fbdetect/fbdetect_prec_figure_iou0p9.dat <==
63.3

==> tolatex/fbdetect/fbdetect_rec_figure_caption_iou0p6.dat <==
46.2$\pm$4.0

==> tolatex/fbdetect/fbdetect_rec_figure_caption_iou0p8.dat <==
97.8

==> tolatex/fbdetect/fbdetect_rec_figure_caption_iou0p9.dat <==
96.6

==> tolatex/fbdetect/fbdetect_rec_figure_iou0p6.dat <==
92.5$\pm$1.9

==> tolatex/fbdetect/fbdetect_rec_figure_iou0p8.dat <==
99.3

==> tolatex/fbdetect/fbdetect_rec_figure_iou0p9.dat <==
99.2

==> tolatex/fbdetect/fbdetect_totTrue_figure.dat <==
490

==> tolatex/fbdetect/fbdetect_totTrue_figure_caption.dat <==
493

==> tolatex/fbdetect_pp/fbdetect_withPP_FN_figure_caption_iou0p8.dat <==
4.9

==> tolatex/fbdetect_pp/fbdetect_withPP_FN_figure_caption_iou0p9.dat <==
4.9

==> tolatex/fbdetect_pp/fbdetect_withPP_FN_figure_iou0p8.dat <==
1.2

==> tolatex/fbdetect_pp/fbdetect_withPP_FN_figure_iou0p9.dat <==
1.2

==> tolatex/fbdetect_pp/fbdetect_withPP_FP_figure_caption_iou0p8.dat <==
21.8

==> tolatex/fbdetect_pp/fbdetect_withPP_FP_figure_caption_iou0p9.dat <==
22.4

==> tolatex/fbdetect_pp/fbdetect_withPP_FP_figure_iou0p8.dat <==
19.0

==> tolatex/fbdetect_pp/fbdetect_withPP_FP_figure_iou0p9.dat <==
27.1

==> tolatex/fbdetect_pp/fbdetect_withPP_TP_figure_caption_iou0p8.dat <==
81.5

==> tolatex/fbdetect_pp/fbdetect_withPP_TP_figure_caption_iou0p9.dat <==
80.9

==> tolatex/fbdetect_pp/fbdetect_withPP_TP_figure_iou0p8.dat <==
89.2

==> tolatex/fbdetect_pp/fbdetect_withPP_TP_figure_iou0p9.dat <==
81.0

==> tolatex/fbdetect_pp/fbdetect_withPP_f1_figure_caption_iou0p8.dat <==
85.9

==> tolatex/fbdetect_pp/fbdetect_withPP_f1_figure_caption_iou0p9.dat <==
85.6

==> tolatex/fbdetect_pp/fbdetect_withPP_f1_figure_iou0p8.dat <==
89.8

==> tolatex/fbdetect_pp/fbdetect_withPP_f1_figure_iou0p9.dat <==
85.1

==> tolatex/fbdetect_pp/fbdetect_withPP_prec_figure_caption_iou0p8.dat <==
78.9

==> tolatex/fbdetect_pp/fbdetect_withPP_prec_figure_caption_iou0p9.dat <==
78.3

==> tolatex/fbdetect_pp/fbdetect_withPP_prec_figure_iou0p8.dat <==
82.5

==> tolatex/fbdetect_pp/fbdetect_withPP_prec_figure_iou0p9.dat <==
74.9

==> tolatex/fbdetect_pp/fbdetect_withPP_rec_figure_caption_iou0p8.dat <==
94.3

==> tolatex/fbdetect_pp/fbdetect_withPP_rec_figure_caption_iou0p9.dat <==
94.3

==> tolatex/fbdetect_pp/fbdetect_withPP_rec_figure_iou0p8.dat <==
98.6

==> tolatex/fbdetect_pp/fbdetect_withPP_rec_figure_iou0p9.dat <==
98.5

==> tolatex/fbdetect_pp/fbdetect_withPP_totTrue_figure.dat <==
490

==> tolatex/fbdetect_pp/fbdetect_withPP_totTrue_figure_caption.dat <==
487

==> tolatex/final_model_test_table/binaries_model12_finaltest_FN_figure_caption_iou0p1.dat <==
6.0

==> tolatex/final_model_test_table/binaries_model12_finaltest_FN_figure_caption_iou0p6.dat <==
6.0

==> tolatex/final_model_test_table/binaries_model12_finaltest_FN_figure_caption_iou0p8.dat <==
6.0

==> tolatex/final_model_test_table/binaries_model12_finaltest_FN_figure_caption_iou0p9.dat <==
6.0

==> tolatex/final_model_test_table/binaries_model12_finaltest_FN_figure_iou0p1.dat <==
3.5

==> tolatex/final_model_test_table/binaries_model12_finaltest_FN_figure_iou0p6.dat <==
3.5

==> tolatex/final_model_test_table/binaries_model12_finaltest_FN_figure_iou0p8.dat <==
3.5

==> tolatex/final_model_test_table/binaries_model12_finaltest_FN_figure_iou0p9.dat <==
3.5

==> tolatex/final_model_test_table/binaries_model12_finaltest_FP_figure_caption_iou0p1.dat <==
2.7

==> tolatex/final_model_test_table/binaries_model12_finaltest_FP_figure_caption_iou0p6.dat <==
6.4

==> tolatex/final_model_test_table/binaries_model12_finaltest_FP_figure_caption_iou0p8.dat <==
7.8

==> tolatex/final_model_test_table/binaries_model12_finaltest_FP_figure_caption_iou0p9.dat <==
8.6

==> tolatex/final_model_test_table/binaries_model12_finaltest_FP_figure_iou0p1.dat <==
2.9

==> tolatex/final_model_test_table/binaries_model12_finaltest_FP_figure_iou0p6.dat <==
5.1

==> tolatex/final_model_test_table/binaries_model12_finaltest_FP_figure_iou0p8.dat <==
6.1

==> tolatex/final_model_test_table/binaries_model12_finaltest_FP_figure_iou0p9.dat <==
13.7

==> tolatex/final_model_test_table/binaries_model12_finaltest_TP_figure_caption_iou0p1.dat <==
92.6

==> tolatex/final_model_test_table/binaries_model12_finaltest_TP_figure_caption_iou0p6.dat <==
88.9

==> tolatex/final_model_test_table/binaries_model12_finaltest_TP_figure_caption_iou0p8.dat <==
87.5

==> tolatex/final_model_test_table/binaries_model12_finaltest_TP_figure_caption_iou0p9.dat <==
86.7

==> tolatex/final_model_test_table/binaries_model12_finaltest_TP_figure_iou0p1.dat <==
96.5

==> tolatex/final_model_test_table/binaries_model12_finaltest_TP_figure_iou0p6.dat <==
94.3

==> tolatex/final_model_test_table/binaries_model12_finaltest_TP_figure_iou0p8.dat <==
93.3

==> tolatex/final_model_test_table/binaries_model12_finaltest_TP_figure_iou0p9.dat <==
85.7

==> tolatex/final_model_test_table/binaries_model12_finaltest_ap_figure.dat <==
91.5

==> tolatex/final_model_test_table/binaries_model12_finaltest_ap_figure_caption.dat <==
87.9

==> tolatex/final_model_test_table/binaries_model12_finaltest_f1_figure_caption_iou0p1.dat <==
95.5$\pm$1.2

==> tolatex/final_model_test_table/binaries_model12_finaltest_f1_figure_caption_iou0p6.dat <==
93.4$\pm$1.0

==> tolatex/final_model_test_table/binaries_model12_finaltest_f1_figure_caption_iou0p8.dat <==
92.7$\pm$1.4

==> tolatex/final_model_test_table/binaries_model12_finaltest_f1_figure_caption_iou0p9.dat <==
92.2

==> tolatex/final_model_test_table/binaries_model12_finaltest_f1_figure_iou0p1.dat <==
96.7$\pm$0.8

==> tolatex/final_model_test_table/binaries_model12_finaltest_f1_figure_iou0p6.dat <==
95.5$\pm$1.7

==> tolatex/final_model_test_table/binaries_model12_finaltest_f1_figure_iou0p8.dat <==
95.1$\pm$1.6

==> tolatex/final_model_test_table/binaries_model12_finaltest_f1_figure_iou0p9.dat <==
90.9

==> tolatex/final_model_test_table/binaries_model12_finaltest_ncv.dat <==
5

==> tolatex/final_model_test_table/binaries_model12_finaltest_prec_figure_caption_iou0p1.dat <==
97.1$\pm$1.1

==> tolatex/final_model_test_table/binaries_model12_finaltest_prec_figure_caption_iou0p6.dat <==
93.2$\pm$2.3

==> tolatex/final_model_test_table/binaries_model12_finaltest_prec_figure_caption_iou0p8.dat <==
91.8$\pm$1.6

==> tolatex/final_model_test_table/binaries_model12_finaltest_prec_figure_caption_iou0p9.dat <==
90.9

==> tolatex/final_model_test_table/binaries_model12_finaltest_prec_figure_iou0p1.dat <==
97.1$\pm$1.5

==> tolatex/final_model_test_table/binaries_model12_finaltest_prec_figure_iou0p6.dat <==
94.7$\pm$2.3

==> tolatex/final_model_test_table/binaries_model12_finaltest_prec_figure_iou0p8.dat <==
93.8$\pm$3.0

==> tolatex/final_model_test_table/binaries_model12_finaltest_prec_figure_iou0p9.dat <==
86.2

==> tolatex/final_model_test_table/binaries_model12_finaltest_rec_figure_caption_iou0p1.dat <==
94.0$\pm$2.7

==> tolatex/final_model_test_table/binaries_model12_finaltest_rec_figure_caption_iou0p6.dat <==
93.8$\pm$2.8

==> tolatex/final_model_test_table/binaries_model12_finaltest_rec_figure_caption_iou0p8.dat <==
93.7$\pm$1.5

==> tolatex/final_model_test_table/binaries_model12_finaltest_rec_figure_caption_iou0p9.dat <==
93.6

==> tolatex/final_model_test_table/binaries_model12_finaltest_rec_figure_iou0p1.dat <==
96.5$\pm$1.6

==> tolatex/final_model_test_table/binaries_model12_finaltest_rec_figure_iou0p6.dat <==
96.4$\pm$1.7

==> tolatex/final_model_test_table/binaries_model12_finaltest_rec_figure_iou0p8.dat <==
96.4$\pm$1.0

==> tolatex/final_model_test_table/binaries_model12_finaltest_rec_figure_iou0p9.dat <==
96.1

==> tolatex/final_model_test_table/binaries_model12_finaltest_score.dat <==
0.1

==> tolatex/final_model_test_table/binaries_model12_finaltest_totTrue_figure.dat <==
490

==> tolatex/final_model_test_table/binaries_model12_finaltest_totTrue_figure_caption.dat <==
487

==> tolatex/nopost/nopost_FN_figure_caption_iou0p6.dat <==
16.0

==> tolatex/nopost/nopost_FN_figure_caption_iou0p8.dat <==
5.1

==> tolatex/nopost/nopost_FN_figure_caption_iou0p9.dat <==
5.1

==> tolatex/nopost/nopost_FN_figure_iou0p6.dat <==
6.9

==> tolatex/nopost/nopost_FN_figure_iou0p8.dat <==
3.1

==> tolatex/nopost/nopost_FN_figure_iou0p9.dat <==
3.1

==> tolatex/nopost/nopost_FP_figure_caption_iou0p6.dat <==
16.8

==> tolatex/nopost/nopost_FP_figure_caption_iou0p8.dat <==
49.9

==> tolatex/nopost/nopost_FP_figure_caption_iou0p9.dat <==
82.3

==> tolatex/nopost/nopost_FP_figure_iou0p6.dat <==
8.1

==> tolatex/nopost/nopost_FP_figure_iou0p8.dat <==
14.3

==> tolatex/nopost/nopost_FP_figure_iou0p9.dat <==
45.3

==> tolatex/nopost/nopost_TP_figure_caption_iou0p6.dat <==
83.4

==> tolatex/nopost/nopost_TP_figure_caption_iou0p8.dat <==
55.6

==> tolatex/nopost/nopost_TP_figure_caption_iou0p9.dat <==
23.2

==> tolatex/nopost/nopost_TP_figure_iou0p6.dat <==
93.1

==> tolatex/nopost/nopost_TP_figure_iou0p8.dat <==
89.2

==> tolatex/nopost/nopost_TP_figure_iou0p9.dat <==
58.2

==> tolatex/nopost/nopost_f1_figure_caption_iou0p6.dat <==
83.8$\pm$3.6

==> tolatex/nopost/nopost_f1_figure_caption_iou0p8.dat <==
66.9

==> tolatex/nopost/nopost_f1_figure_caption_iou0p9.dat <==
34.7

==> tolatex/nopost/nopost_f1_figure_iou0p6.dat <==
92.5$\pm$2.4

==> tolatex/nopost/nopost_f1_figure_iou0p8.dat <==
91.1

==> tolatex/nopost/nopost_f1_figure_iou0p9.dat <==
70.6

==> tolatex/nopost/nopost_prec_figure_caption_iou0p6.dat <==
83.6$\pm$4.1

==> tolatex/nopost/nopost_prec_figure_caption_iou0p8.dat <==
52.7

==> tolatex/nopost/nopost_prec_figure_caption_iou0p9.dat <==
22.0

==> tolatex/nopost/nopost_prec_figure_iou0p6.dat <==
92.0$\pm$2.2

==> tolatex/nopost/nopost_prec_figure_iou0p8.dat <==
86.2

==> tolatex/nopost/nopost_prec_figure_iou0p9.dat <==
56.2

==> tolatex/nopost/nopost_rec_figure_caption_iou0p6.dat <==
84.1$\pm$3.6

==> tolatex/nopost/nopost_rec_figure_caption_iou0p8.dat <==
91.6

==> tolatex/nopost/nopost_rec_figure_caption_iou0p9.dat <==
81.9

==> tolatex/nopost/nopost_rec_figure_iou0p6.dat <==
93.1$\pm$3.0

==> tolatex/nopost/nopost_rec_figure_iou0p8.dat <==
96.7

==> tolatex/nopost/nopost_rec_figure_iou0p9.dat <==
95.0

==> tolatex/nopost/nopost_totTrue_figure.dat <==
490

==> tolatex/nopost/nopost_totTrue_figure_caption.dat <==
493

==> tolatex/scanbank_on_ours/scanbank_on_ours_FN_figure_caption_iou0p8.dat <==
42.8

==> tolatex/scanbank_on_ours/scanbank_on_ours_FN_figure_caption_iou0p9.dat <==
42.8

==> tolatex/scanbank_on_ours/scanbank_on_ours_FN_figure_iou0p8.dat <==
1.7

==> tolatex/scanbank_on_ours/scanbank_on_ours_FN_figure_iou0p9.dat <==
1.7

==> tolatex/scanbank_on_ours/scanbank_on_ours_FP_figure_caption_iou0p8.dat <==
15.3

==> tolatex/scanbank_on_ours/scanbank_on_ours_FP_figure_caption_iou0p9.dat <==
28.8

==> tolatex/scanbank_on_ours/scanbank_on_ours_FP_figure_iou0p8.dat <==
54.3

==> tolatex/scanbank_on_ours/scanbank_on_ours_FP_figure_iou0p9.dat <==
71.4

==> tolatex/scanbank_on_ours/scanbank_on_ours_TP_figure_caption_iou0p8.dat <==
42.6

==> tolatex/scanbank_on_ours/scanbank_on_ours_TP_figure_caption_iou0p9.dat <==
29.0

==> tolatex/scanbank_on_ours/scanbank_on_ours_TP_figure_iou0p8.dat <==
86.9

==> tolatex/scanbank_on_ours/scanbank_on_ours_TP_figure_iou0p9.dat <==
69.9

==> tolatex/scanbank_on_ours/scanbank_on_ours_f1_figure_caption_iou0p8.dat <==
59.5

==> tolatex/scanbank_on_ours/scanbank_on_ours_f1_figure_caption_iou0p9.dat <==
44.8

==> tolatex/scanbank_on_ours/scanbank_on_ours_f1_figure_iou0p8.dat <==
75.6

==> tolatex/scanbank_on_ours/scanbank_on_ours_f1_figure_iou0p9.dat <==
65.7

==> tolatex/scanbank_on_ours/scanbank_on_ours_prec_figure_caption_iou0p8.dat <==
73.6

==> tolatex/scanbank_on_ours/scanbank_on_ours_prec_figure_caption_iou0p9.dat <==
50.2

==> tolatex/scanbank_on_ours/scanbank_on_ours_prec_figure_iou0p8.dat <==
61.5

==> tolatex/scanbank_on_ours/scanbank_on_ours_prec_figure_iou0p9.dat <==
49.5

==> tolatex/scanbank_on_ours/scanbank_on_ours_rec_figure_caption_iou0p8.dat <==
49.9

==> tolatex/scanbank_on_ours/scanbank_on_ours_rec_figure_caption_iou0p9.dat <==
40.4

==> tolatex/scanbank_on_ours/scanbank_on_ours_rec_figure_iou0p8.dat <==
98.1

==> tolatex/scanbank_on_ours/scanbank_on_ours_rec_figure_iou0p9.dat <==
97.6

==> tolatex/scanbank_on_ours/scanbank_on_ours_totTrue_figure.dat <==
475

==> tolatex/scanbank_on_ours/scanbank_on_ours_totTrue_figure_caption.dat <==
472

==> tolatex/scanbank_on_ours_withPP/scanbank_on_ours_withPP_FN_figure_caption_iou0p9.dat <==
40.7

==> tolatex/scanbank_on_ours_withPP/scanbank_on_ours_withPP_FN_figure_iou0p9.dat <==
2.5

==> tolatex/scanbank_on_ours_withPP/scanbank_on_ours_withPP_FP_figure_caption_iou0p9.dat <==
8.7

==> tolatex/scanbank_on_ours_withPP/scanbank_on_ours_withPP_FP_figure_iou0p9.dat <==
43.6

==> tolatex/scanbank_on_ours_withPP/scanbank_on_ours_withPP_TP_figure_caption_iou0p9.dat <==
52.8

==> tolatex/scanbank_on_ours_withPP/scanbank_on_ours_withPP_TP_figure_iou0p9.dat <==
69.3

==> tolatex/scanbank_on_ours_withPP/scanbank_on_ours_withPP_f1_figure_caption_iou0p9.dat <==
68.1

==> tolatex/scanbank_on_ours_withPP/scanbank_on_ours_withPP_f1_figure_iou0p9.dat <==
75.0

==> tolatex/scanbank_on_ours_withPP/scanbank_on_ours_withPP_prec_figure_caption_iou0p9.dat <==
85.9

==> tolatex/scanbank_on_ours_withPP/scanbank_on_ours_withPP_prec_figure_iou0p9.dat <==
61.4

==> tolatex/scanbank_on_ours_withPP/scanbank_on_ours_withPP_rec_figure_caption_iou0p9.dat <==
56.5

==> tolatex/scanbank_on_ours_withPP/scanbank_on_ours_withPP_rec_figure_iou0p9.dat <==
96.5

==> tolatex/scanbank_on_scanbank/scanbank_on_scanbank_FN_figure_caption_iou0p9.dat <==
90.0

==> tolatex/scanbank_on_scanbank/scanbank_on_scanbank_FN_figure_iou0p9.dat <==
19.3

==> tolatex/scanbank_on_scanbank/scanbank_on_scanbank_FP_figure_caption_iou0p9.dat <==
10.7

==> tolatex/scanbank_on_scanbank/scanbank_on_scanbank_FP_figure_iou0p9.dat <==
84.8

==> tolatex/scanbank_on_scanbank/scanbank_on_scanbank_TP_figure_caption_iou0p9.dat <==
0.7

==> tolatex/scanbank_on_scanbank/scanbank_on_scanbank_TP_figure_iou0p9.dat <==
32.5

==> tolatex/scanbank_on_scanbank/scanbank_on_scanbank_f1_figure_caption_iou0p9.dat <==
1.4

==> tolatex/scanbank_on_scanbank/scanbank_on_scanbank_f1_figure_iou0p9.dat <==
38.4

==> tolatex/scanbank_on_scanbank/scanbank_on_scanbank_prec_figure_caption_iou0p9.dat <==
6.2

==> tolatex/scanbank_on_scanbank/scanbank_on_scanbank_prec_figure_iou0p9.dat <==
27.7

==> tolatex/scanbank_on_scanbank/scanbank_on_scanbank_rec_figure_caption_iou0p9.dat <==
0.8

==> tolatex/scanbank_on_scanbank/scanbank_on_scanbank_rec_figure_iou0p9.dat <==
62.7

==> tolatex/scanbank_on_scanbank/scanbank_on_scanbank_totTrue_figure.dat <==
197

==> tolatex/scanbank_on_scanbank/scanbank_on_scanbank_totTrue_figure_caption.dat <==
140
